NBCLT: Parameter-Agnostic Norm-Ball Clipped Local Training

Distributed learning with multiple local steps reduces communication but aggravates drift, and its practical performance often depends on carefully tuned hyperparameters under heterogeneous data and communication constraints. At the same time, recent Muon-type optimizers suggest that constraining updates within suitable norm balls provides a simple way to encode geometric priors into optimization. In this work, we propose NBCLT (Norm-Ball Clipped Local Training), a unified local-training framework for both federated learning (FL) and decentralized learning (DL). NBCLT combines a predict-and-correct local update rule with Euclidean projections onto flexible norm balls, thereby performing norm-ball clipping under flexible update geometries while retaining a simple implementation. In FL, its problem-parameter-free regime achieves $\mathcal{O}(\epsilon^{-2})$ communication complexity and $\mathcal{O}(\epsilon^{-4})$ total stochastic-gradient complexity without assuming bounded heterogeneity, when the per-round local-computation budget is scaled appropriately with the horizon. In DL, NBCLT is compatible with both static and time-varying mixing and preserves these accuracy exponents under the analogous computation scaling, up to fixed network constants and an additive initialization cost.

==> README.txt <==
NBCLT: plain arXiv preprint source

Main file: NBCLT_arxiv.tex
Compiler: pdfLaTeX
Bibliography: BibTeX with the standard plainnat style

Build locally:
  latexmk -pdf NBCLT_arxiv.tex

Alternatively:
  pdflatex NBCLT_arxiv.tex
  bibtex NBCLT_arxiv
  pdflatex NBCLT_arxiv.tex
  pdflatex NBCLT_arxiv.tex

The package includes the generated NBCLT_arxiv.bbl and all three vector PDF
figures. It requires no conference-specific style file and no shell escape.
When importing into Overleaf, select NBCLT_arxiv.tex as the main document.

Prepared from the NBCLT - AISTATS 2027 Overleaf source downloaded on
2026-10-13. This is a separate, single-column article-style version. Author
order and the three supplied contact emails are preserved. The AISTATS
checklist and conference-specific branding are omitted; the scientific
content, appendices, references, and AI Use Statement are retained.

Authors:
  Linxuan Pan: panlinxuan@link.cuhk.edu.cn
  Shucheng Yang: yangsc@mail.sim.ac.cn
  Junchi Yang: yangjunchi@cuhk.edu.cn

This package has been prepared for upload; preparing it does not submit or
publish the paper on arXiv.

